On the Iteration Complexity of Smoothed Proximal ALM for Nonconvex Optimization Problem with Convex Constraints

It is well-known that the lower bound of iteration complexity for solving nonconvex unconstrained optimization problems is $\Omega(1/\epsilon^2)$, which can be achieved by standard gradient descent algorithm when the objective function is smooth. This lower bound still holds for nonconvex constrained problems, while it is still unknown whether a first-order method can achieve this lower bound. In this paper, we show that a simple single-loop first-order algorithm called smoothed proximal augmented Lagrangian method (ALM) can achieve such iteration complexity lower bound. The key technical contribution is a strong local error bound for a general convex constrained problem, which is of independent interest.

==> SProxALM [SIAMOPT] (Submit, axriv)/.vscode/ltex.hiddenFalsePositives.en.txt <==
{"rule":"PASSIVE_VOICE","sentence":"^\\QIn the literature, this kind of dual error bound is established under CRCQ assumption for a fixed objective function \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"TOO_LONG_SENTENCE","sentence":"^\\QFor the second part, we have \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q where (i) is because of the triangular inequality, (ii) is due to the error bound \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q in \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q, (iii) is due to the nonexpansiveness of the projection operator and (iv) is because of \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}

